Comfortably Stuck: Evaluation Pitfalls in Bench2Drive's Closed-Loop Protocol

Closed-loop evaluation is widely regarded as a more faithful way to assess end-to-end (E2E) driving models than open-loop evaluation, and Bench2Drive, built on the CARLA simulator, has become the dominant benchmark for it. We show that its evaluation protocol itself contains pitfalls that can misrepresent the models scored on it. Bench2Drive's comfort metric, adapted from nuPlan, has several implementation errors and a segmentation scheme that rewards standing still, so it mostly measures how long a vehicle stays stationary, correlating with stationary time at r = 0.97 across eight models. We propose a corrected, distance-based metric that cuts that correlation to r = 0.06. Under it, the strong driving-score/comfort tradeoff the original metric reports is no longer detectable once models are compared at matched driving speed, which suggests that comfort trades against how fast a model drives rather than against how well it drives. We also uncover two pitfalls in how the harness supplies navigation signals: the default controller can replace a model's own steering with an angle toward the route target point, and the target point supplied at evaluation time can differ substantially from what a model saw in training. We demonstrate both on UniAD and VAD, where their effects differ sharply, and argue that future closed-loop evaluations should check for them. We will release all fixes as standalone code, so corrected comfort scores can be obtained from logged trajectories without re-running closed-loop simulation.

==> figures/comfort_and_speed/data2/simlingo24781.csv <==
stage,index,reveal_time_s,speed_mps,comfort,cumulative_comfort
1,0,1.0000,0.5561,0.0,0.000000
1,1,2.0000,5.3213,0.0,0.000000
1,2,3.0000,7.7304,0.0,0.000000
1,3,4.0000,2.1772,0.0,0.000000
1,4,5.0000,0.0010,1.0,0.200000
1,5,6.0000,0.0000,1.0,0.333333
1,6,7.0000,0.0000,1.0,0.428571
1,7,8.0000,0.0000,1.0,0.500000
1,8,9.0000,0.0000,1.0,0.555556
1,9,10.0000,0.0000,1.0,0.600000
1,10,11.0000,0.0000,1.0,0.636364
1,11,12.0000,0.0000,1.0,0.666667
1,12,13.0000,0.0028,0.0,0.615385
1,13,14.0000,2.0968,0.0,0.571429
1,14,15.0000,3.3891,0.0,0.533333
1,15,16.0000,5.0413,0.0,0.500000
1,16,17.0000,8.4079,0.0,0.470588
1,17,18.0000,7.5335,0.0,0.444444
1,18,19.0000,7.1034,0.0,0.421053
1,19,20.0000,8.3034,0.0,0.400000
1,20,21.0000,7.5585,0.0,0.380952
1,21,22.0000,7.2346,0.0,0.363636
1,22,23.0000,8.1538,0.0,0.347826
1,23,24.0000,7.8034,0.0,0.333333
1,24,25.0000,7.2819,0.0,0.320000
1,25,26.0000,2.3548,0.0,0.307692
1,26,27.0000,2.4709,0.0,0.296296
1,27,28.0000,0.3656,0.0,0.285714
1,28,29.0000,0.0157,1.0,0.310345
1,29,30.0000,0.0000,1.0,0.333333
1,30,31.0000,0.0048,1.0,0.354839
1,31,32.0000,0.0000,1.0,0.375000
1,32,33.0000,0.0000,1.0,0.393939
1,33,34.0000,0.0000,1.0,0.411765
1,34,35.0000,0.0000,1.0,0.428571
1,35,36.0000,0.0082,0.0,0.416667
1,36,37.0000,0.0439,0.0,0.405405
1,37,38.0000,0.0141,0.0,0.394737
1,38,39.0000,0.0174,0.0,0.384615
1,39,40.0000,0.0000,1.0,0.400000
1,40,41.0000,0.0000,1.0,0.414634
1,41,42.0000,0.0000,1.0,0.428571
1,42,43.0000,0.0000,1.0,0.441860
1,43,44.0000,0.0000,1.0,0.454545
1,44,45.0000,0.1247,0.0,0.444444
1,45,46.0000,2.6555,0.0,0.434783
1,46,47.0000,0.7795,0.0,0.425532
1,47,48.0000,3.9868,0.0,0.416667
1,48,49.0000,4.5952,0.0,0.408163
1,49,50.0000,4.2657,0.0,0.400000
1,50,51.0000,3.2854,0.0,0.392157
1,51,52.0000,5.5096,0.0,0.384615
2,0,1.0000,0.5561,0.0,0.000000
2,1,2.0000,5.3213,0.0,0.000000
2,2,3.0000,7.7304,0.0,0.000000
2,3,4.0000,2.1772,0.0,0.000000
2,4,5.0000,0.0010,1.0,0.200000
2,5,6.0000,0.0000,1.0,0.333333
2,6,7.0000,0.0000,1.0,0.428571
2,7,8.0000,0.0000,1.0,0.500000
2,8,9.0000,0.0000,1.0,0.555556
2,9,10.0000,0.0000,1.0,0.600000
2,10,11.0000,0.0000,1.0,0.636364
2,11,12.0000,0.0000,1.0,0.666667
2,12,13.0000,0.0028,1.0,0.692308
2,13,14.0000,2.0968,0.0,0.642857
2,14,15.0000,3.3891,0.0,0.600000
2,15,16.0000,5.0413,0.0,0.562500
2,16,17.0000,8.4079,0.0,0.529412
2,17,18.0000,7.5335,1.0,0.555556
2,18,19.0000,7.1034,0.0,0.526316
2,19,20.0000,8.3034,0.0,0.500000
2,20,21.0000,7.5585,0.0,0.476190
2,21,22.0000,7.2346,0.0,0.454545
2,22,23.0000,8.1538,0.0,0.434783
2,23,24.0000,7.8034,0.0,0.416667
2,24,25.0000,7.2819,0.0,0.400000
2,25,26.0000,2.3548,0.0,0.384615
2,26,27.0000,2.4709,0.0,0.370370
2,27,28.0000,0.3656,0.0,0.357143
2,28,29.0000,0.0157,1.0,0.379310
2,29,30.0000,0.0000,1.0,0.400000
2,30,31.0000,0.0048,1.0,0.419355
2,31,32.0000,0.0000,1.0,0.437500
2,32,33.0000,0.0000,1.0,0.454545
2,33,34.0000,0.0000,1.0,0.470588
2,34,35.0000,0.0000,1.0,0.485714
2,35,36.0000,0.0082,1.0,0.500000
2,36,37.0000,0.0439,1.0,0.513514
2,37,38.0000,0.0141,1.0,0.526316
2,38,39.0000,0.0174,1.0,0.538462
2,39,40.0000,0.0000,1.0,0.550000
2,40,41.0000,0.0000,1.0,0.560976
2,41,42.0000,0.0000,1.0,0.571429
2,42,43.0000,0.0000,1.0,0.581395
2,43,44.0000,0.0000,1.0,0.590909
2,44,45.0000,0.1247,0.0,0.577778
2,45,46.0000,2.6555,0.0,0.565217
2,46,47.0000,0.7795,0.0,0.553191
2,47,48.0000,3.9868,0.0,0.541667
2,48,49.0000,4.5952,0.0,0.530612
2,49,50.0000,4.2657,0.0,0.520000
2,50,51.0000,3.2854,0.0,0.509804
2,51,52.0000,5.5096,0.0,0.500000
3,0,1.0000,0.5561,0.0,0.000000
3,1,2.0000,5.3213,0.0,0.000000
3,2,3.0000,7.7304,0.0,0.000000
3,3,4.0000,2.1772,0.0,0.000000
3,4,5.0000,0.0010,0.0,0.000000
3,5,6.0000,0.0000,1.0,0.166667
3,6,7.0000,0.0000,1.0,0.285714
3,7,8.0000,0.0000,1.0,0.375000
3,8,9.0000,0.0000,1.0,0.444444
3,9,10.0000,0.0000,1.0,0.500000
3,10,11.0000,0.0000,1.0,0.545455
3,11,12.0000,0.0000,1.0,0.583333
3,12,13.0000,0.0028,0.0,0.538462
3,13,14.0000,2.0968,0.0,0.500000
3,14,15.0000,3.3891,0.0,0.466667
3,15,16.0000,5.0413,0.0,0.437500
3,16,17.0000,8.4079,0.0,0.411765
3,17,18.0000,7.5335,1.0,0.444444
3,18,19.0000,7.1034,0.0,0.421053
3,19,20.0000,8.3034,0.0,0.400000
3,20,21.0000,7.5585,1.0,0.428571
3,21,22.0000,7.2346,1.0,0.454545
3,22,23.0000,8.1538,0.0,0.434783
3,23,24.0000,7.8034,0.0,0.416667
3,24,25.0000,7.2819,0.0,0.400000
3,25,26.0000,2.3548,0.0,0.384615
3,26,27.0000,2.4709,0.0,0.370370
3,27,28.0000,0.3656,0.0,0.357143
3,28,29.0000,0.0157,1.0,0.379310
3,29,30.0000,0.0000,1.0,0.400000
3,30,31.0000,0.0048,1.0,0.419355
3,31,32.0000,0.0000,1.0,0.437500
3,32,33.0000,0.0000,1.0,0.454545
3,33,34.0000,0.0000,1.0,0.470588
3,34,35.0000,0.0000,1.0,0.485714
3,35,36.0000,0.0082,1.0,0.500000
3,36,37.0000,0.0439,1.0,0.513514
3,37,38.0000,0.0141,1.0,0.526316
3,38,39.0000,0.0174,1.0,0.538462
3,39,40.0000,0.0000,1.0,0.550000
3,40,41.0000,0.0000,1.0,0.560976
3,41,42.0000,0.0000,1.0,0.571429
3,42,43.0000,0.0000,1.0,0.581395
3,43,44.0000,0.0000,1.0,0.590909
3,44,45.0000,0.1247,0.0,0.577778
3,45,46.0000,2.6555,0.0,0.565217
3,46,47.0000,0.7795,0.0,0.553191
3,47,48.0000,3.9868,0.0,0.541667
3,48,49.0000,4.5952,0.0,0.530612
3,49,50.0000,4.2657,0.0,0.520000
3,50,51.0000,3.2854,0.0,0.509804
3,51,52.0000,5.5096,0.0,0.500000
4,0,1.2000,0.9840,0.0,0.000000
4,1,1.5000,4.7693,0.0,0.000000
4,2,1.7500,5.6645,0.0,0.000000
4,3,1.9000,7.1347,0.0,0.000000
4,4,2.1000,7.8736,0.0,0.000000
4,5,2.2500,8.2306,0.0,0.000000
4,6,2.4000,8.2621,0.0,0.000000
4,7,2.5500,7.7529,0.0,0.000000
4,8,2.7500,7.5883,0.0,0.000000
4,9,2.9000,7.1909,0.0,0.000000
4,10,3.1000,6.9198,0.0,0.000000
4,11,3.3500,5.3250,0.0,0.000000
4,12,13.8000,0.1322,0.0,0.000000
4,13,14.0500,4.5460,0.0,0.000000
4,14,14.3000,5.3708,0.0,0.000000
4,15,14.7000,3.4901,0.0,0.000000
4,16,15.3000,2.0899,0.0,0.000000
4,17,15.5500,4.7917,0.0,0.000000
4,18,15.8000,5.8802,0.0,0.000000
4,19,15.9500,7.4557,0.0,0.000000
4,20,16.1000,8.0618,0.0,0.000000
4,21,16.3000,8.5000,0.0,0.000000
4,22,16.4500,8.8853,0.0,0.000000
4,23,16.5500,8.9432,0.0,0.000000
4,24,16.7000,8.6767,1.0,0.040000
4,25,16.9000,8.0395,1.0,0.076923
4,26,17.0500,7.5607,1.0,0.111111
4,27,17.2500,7.4783,1.0,0.142857
4,28,17.4000,7.7731,1.0,0.172414
4,29,17.5500,7.7813,1.0,0.200000
4,30,17.7500,7.5101,1.0,0.225806
4,31,17.9000,7.3201,1.0,0.250000
4,32,18.1000,7.2782,1.0,0.272727
4,33,18.3000,7.2771,1.0,0.294118
4,34,18.4500,7.2222,1.0,0.314286
4,35,18.6500,6.8921,1.0,0.333333
4,36,18.8500,6.7651,1.0,0.351351
4,37,19.0000,7.3879,0.0,0.342105
4,38,19.2000,8.0644,0.0,0.333333
4,39,19.3000,8.9327,0.0,0.325000
4,40,19.4500,8.8530,0.0,0.317073
4,41,19.6000,8.7181,0.0,0.309524
4,42,19.8000,8.2302,1.0,0.325581
4,43,19.9500,7.6118,1.0,0.340909
4,44,20.1000,7.4263,1.0,0.355556
4,45,20.3000,7.3567,1.0,0.369565
4,46,20.4500,7.5209,1.0,0.382979
4,47,20.6500,7.7118,1.0,0.395833
4,48,20.8000,7.6536,1.0,0.408163
4,49,21.0000,7.6426,1.0,0.420000
4,50,21.1500,7.7314,1.0,0.431373
4,51,21.3000,7.6865,1.0,0.442308
4,52,21.5000,7.4439,1.0,0.452830
4,53,21.7000,7.0917,1.0,0.462963
4,54,21.8500,6.7142,1.0,0.472727
4,55,22.0500,6.7742,0.0,0.464286
4,56,22.2500,7.3847,0.0,0.456140
4,57,22.4000,8.0546,0.0,0.448276
4,58,22.5500,8.2555,1.0,0.457627
4,59,22.7000,8.3664,0.0,0.450000
4,60,22.8500,8.6700,0.0,0.442623
4,61,23.0000,8.8516,0.0,0.435484
4,62,23.1500,8.8587,0.0,0.428571
4,63,23.3000,8.6160,1.0,0.437500
4,64,23.4500,8.1662,0.0,0.430769
4,65,23.6500,7.4893,0.0,0.424242
4,66,23.8500,6.8949,0.0,0.417910
4,67,24.0000,7.2026,0.0,0.411765
4,68,24.2000,7.7747,1.0,0.420290
4,69,24.3500,7.5493,0.0,0.414286
4,70,24.5500,7.3892,0.0,0.408451
4,71,24.7000,7.3155,0.0,0.402778
4,72,24.9000,6.8817,0.0,0.397260
4,73,25.1500,5.1825,0.0,0.391892
4,74,25.9000,1.7389,0.0,0.386667
4,75,26.2500,3.6233,0.0,0.381579
4,76,26.9000,2.0893,0.0,0.376623
4,77,45.3000,0.0706,0.0,0.371795
4,78,45.7000,3.0927,0.0,0.367089
4,79,46.2000,2.8743,0.0,0.362500
4,80,47.4000,1.0832,0.0,0.358025
4,81,47.6500,4.6526,0.0,0.353659
4,82,47.9000,5.2052,0.0,0.349398
4,83,48.1500,5.2210,0.0,0.345238
4,84,48.4000,5.0682,1.0,0.352941
4,85,48.7000,4.4719,1.0,0.360465
4,86,49.0500,4.0278,1.0,0.367816
4,87,49.3500,4.5666,1.0,0.375000
4,88,49.6000,4.5814,1.0,0.382022
4,89,49.9500,3.9514,1.0,0.388889
4,90,50.4500,2.6481,0.0,0.384615
4,91,50.8000,3.3939,0.0,0.380435
4,92,51.1000,4.7254,0.0,0.376344
4,93,51.3500,5.0123,0.0,0.372340
4,94,51.6000,5.3237,0.0,0.368421
4,95,51.8000,6.5207,0.0,0.364583
4,96,52.0500,5.1746,0.0,0.360825
4,97,52.4500,2.9194,0.0,0.357143
4,98,52.7000,5.1251,0.0,0.353535


==> figures/comfort_efficiency_corr/corr_data.csv <==
model,traditional,fixed,ours,stationary,efficiency,sr,ds,adj_traditional,adj_ours,adj_ds
UniAD,39.28,79.06,72.93,45.67,135.2,10.96,37.58,6.7987,4.1409,-13.519
VAD,45.95,56.84,37.21,47.64,152.69,17.89,46.18,15.7081,-25.4499,-12.9468
SparseDriveV2,7.75,23.5,50.28,7.08,211.98,70.0,87.17,-14.9006,8.3975,0.8295
TFv6,19.58,25.97,29.2,19.83,207.17,85.91,94.47,-3.6865,-14.3681,10.3373
Orion,14.76,70.24,75.98,23.07,151.69,51.14,75.33,-15.6099,12.9696,16.6622
SimLingo,31.71,36.8,25.86,32.16,225.91,71.23,87.68,10.8429,-11.1409,-5.0542
CaRL,22.81,61.36,71.84,24.76,177.6,57.27,81.82,-4.2425,17.9095,11.2597
PDM-Lite,22.77,32.57,35.82,20.43,250.8,91.19,96.59,5.0898,7.5415,-7.5686


==> figures/tp_dist/uniad_buggy_hist.csv <==
bin_left,bin_right,bin_center,density,count
0.050000,0.056152,0.052987,0.000000,0
0.056152,0.063060,0.059506,0.000000,0
0.063060,0.070819,0.066827,0.000000,0
0.070819,0.079532,0.075049,0.000000,0
0.079532,0.089317,0.084283,0.000000,0
0.089317,0.100306,0.094652,0.000000,0
0.100306,0.112647,0.106298,0.000000,0
0.112647,0.126507,0.119376,0.000000,0
0.126507,0.142072,0.134064,0.000000,0
0.142072,0.159551,0.150558,0.000000,0
0.159551,0.179182,0.169082,0.000000,0
0.179182,0.201227,0.189885,0.000000,0
0.201227,0.225985,0.213247,0.000000,0
0.225985,0.253789,0.239484,0.000000,0
0.253789,0.285014,0.268949,0.000000,0
0.285014,0.320080,0.302039,0.000000,0
0.320080,0.359461,0.339200,0.000000,0
0.359461,0.403687,0.380933,0.000000,0
0.403687,0.453355,0.427801,0.000000,0
0.453355,0.509133,0.480435,0.000000,0
0.509133,0.571774,0.539545,0.000000,0
0.571774,0.642122,0.605928,0.000000,0
0.642122,0.721125,0.680478,0.000000,0
0.721125,0.809848,0.764200,0.000000,0
0.809848,0.909487,0.858223,0.000000,0
0.909487,1.021385,0.963814,0.000000,0
1.021385,1.147051,1.082396,0.000000,0
1.147051,1.288178,1.215568,0.000000,0
1.288178,1.446668,1.365125,0.000000,0
1.446668,1.624658,1.533082,0.000000,0
1.624658,1.824546,1.721704,0.000000,0
1.824546,2.049028,1.933532,0.000000,0
2.049028,2.301129,2.171423,0.000000,0
2.301129,2.584247,2.438583,0.000000,0
2.584247,2.902199,2.738613,0.000000,0
2.902199,3.259269,3.075556,0.000000,0
3.259269,3.660271,3.453956,0.000000,0
3.660271,4.110611,3.878911,0.000000,0
4.110611,4.616357,4.356151,0.001334,1
4.616357,5.184328,4.892107,0.003564,3
5.184328,5.822179,5.494004,0.001058,1
5.822179,6.538507,6.169956,0.000942,1
6.538507,7.342968,6.929073,0.002516,3
7.342968,8.246406,7.781587,0.002988,4
8.246406,9.260998,8.738990,0.001995,3
9.260998,10.400419,9.814187,0.001184,2
10.400419,11.680028,11.021669,0.003164,6
11.680028,13.117074,12.377714,0.003287,7
13.117074,14.730925,13.900598,0.003763,9
14.730925,16.543336,15.610850,0.005212,14
16.543336,18.578735,17.531522,0.002984,9
18.578735,20.864559,19.688502,0.003542,12
20.864559,23.431618,22.110865,0.043897,167
23.431618,26.314513,24.831263,0.011469,49
26.314513,29.552103,27.886362,0.027928,134
29.552103,33.188029,31.317344,0.007980,43
33.188029,37.271298,35.170455,0.010741,65
37.271298,41.856950,39.497631,0.011625,79
41.856950,47.006795,44.357199,0.000786,6
47.006795,52.790248,49.814660,0.000583,5
52.790248,59.285265,55.943577,0.000623,6
59.285265,66.579392,62.826562,0.032470,351
66.579392,74.770948,70.556391,0.015816,192
74.770948,83.970348,79.237255,0.001834,25
83.970348,94.301589,88.986163,0.001372,21
94.301589,105.903929,99.934523,0.001396,24
105.903929,118.933756,112.229907,0.001088,21
118.933756,133.566700,126.038047,0.009684,210
133.566700,150.000000,141.545064,0.000370,9


==> figures/tp_dist/uniad_newchange_hist.csv <==
bin_left,bin_right,bin_center,density,count
0.050000,0.056152,0.052987,0.000000,0
0.056152,0.063060,0.059506,0.000000,0
0.063060,0.070819,0.066827,0.000000,0
0.070819,0.079532,0.075049,0.000000,0
0.079532,0.089317,0.084283,0.000000,0
0.089317,0.100306,0.094652,0.000000,0
0.100306,0.112647,0.106298,0.000000,0
0.112647,0.126507,0.119376,0.000000,0
0.126507,0.142072,0.134064,0.000000,0
0.142072,0.159551,0.150558,0.000000,0
0.159551,0.179182,0.169082,0.000000,0
0.179182,0.201227,0.189885,0.000000,0
0.201227,0.225985,0.213247,0.000000,0
0.225985,0.253789,0.239484,0.000000,0
0.253789,0.285014,0.268949,0.000000,0
0.285014,0.320080,0.302039,0.000000,0
0.320080,0.359461,0.339200,0.000000,0
0.359461,0.403687,0.380933,0.000000,0
0.403687,0.453355,0.427801,0.000000,0
0.453355,0.509133,0.480435,0.000000,0
0.509133,0.571774,0.539545,0.000000,0
0.571774,0.642122,0.605928,0.000000,0
0.642122,0.721125,0.680478,0.000000,0
0.721125,0.809848,0.764200,0.000000,0
0.809848,0.909487,0.858223,0.000000,0
0.909487,1.021385,0.963814,0.000000,0
1.021385,1.147051,1.082396,0.000000,0
1.147051,1.288178,1.215568,0.000000,0
1.288178,1.446668,1.365125,0.000000,0
1.446668,1.624658,1.533082,0.000000,0
1.624658,1.824546,1.721704,0.000000,0
1.824546,2.049028,1.933532,0.000000,0
2.049028,2.301129,2.171423,0.000000,0
2.301129,2.584247,2.438583,0.000000,0
2.584247,2.902199,2.738613,0.000000,0
2.902199,3.259269,3.075556,0.000000,0
3.259269,3.660271,3.453956,0.000000,0
3.660271,4.110611,3.878911,0.008563,3
4.110611,4.616357,4.356151,0.109284,43
4.616357,5.184328,4.892107,0.199149,88
5.184328,5.822179,5.494004,0.296223,147
5.822179,6.538507,6.169956,0.283508,158
6.538507,7.342968,6.929073,0.164571,103
7.342968,8.246406,7.781587,0.058332,41
8.246406,9.260998,8.738990,0.010135,8
9.260998,10.400419,9.814187,0.024818,22
10.400419,11.680028,11.021669,0.067300,67
11.680028,13.117074,12.377714,0.007155,8
13.117074,14.730925,13.900598,0.000796,1
14.730925,16.543336,15.610850,0.000709,1
16.543336,18.578735,17.531522,0.011367,18
18.578735,20.864559,19.688502,0.034301,61
20.864559,23.431618,22.110865,0.004006,8
23.431618,26.314513,24.831263,0.000446,1
26.314513,29.552103,27.886362,0.000000,0
29.552103,33.188029,31.317344,0.000000,0
33.188029,37.271298,35.170455,0.000000,0
37.271298,41.856950,39.497631,0.000000,0
41.856950,47.006795,44.357199,0.000000,0
47.006795,52.790248,49.814660,0.000000,0
52.790248,59.285265,55.943577,0.000000,0
59.285265,66.579392,62.826562,0.000000,0
66.579392,74.770948,70.556391,0.000000,0
74.770948,83.970348,79.237255,0.000000,0
83.970348,94.301589,88.986163,0.000000,0
94.301589,105.903929,99.934523,0.000000,0
105.903929,118.933756,112.229907,0.000000,0
118.933756,133.566700,126.038047,0.000000,0
133.566700,150.000000,141.545064,0.000000,0


==> figures/tp_dist/uniad_train_hist.csv <==
bin_left,bin_right,bin_center,density,count
0.050000,0.056152,0.052987,0.000000,0
0.056152,0.063060,0.059506,0.000617,1
0.063060,0.070819,0.066827,0.001098,2
0.070819,0.079532,0.075049,0.000489,1
0.079532,0.089317,0.084283,0.000871,2
0.089317,0.100306,0.094652,0.000775,2
0.100306,0.112647,0.106298,0.000345,1
0.112647,0.126507,0.119376,0.000615,2
0.126507,0.142072,0.134064,0.000274,1
0.142072,0.159551,0.150558,0.001706,7
0.159551,0.179182,0.169082,0.000868,4
0.179182,0.201227,0.189885,0.001932,10
0.201227,0.225985,0.213247,0.002925,17
0.225985,0.253789,0.239484,0.001072,7
0.253789,0.285014,0.268949,0.003410,25
0.285014,0.320080,0.302039,0.004009,33
0.320080,0.359461,0.339200,0.002812,26
0.359461,0.403687,0.380933,0.002889,30
0.403687,0.453355,0.427801,0.004717,55
0.453355,0.509133,0.480435,0.004811,63
0.509133,0.571774,0.539545,0.004964,73
0.571774,0.642122,0.605928,0.004360,72
0.642122,0.721125,0.680478,0.005230,97
0.721125,0.809848,0.764200,0.005665,118
0.809848,0.909487,0.858223,0.005857,137
0.909487,1.021385,0.963814,0.006205,163
1.021385,1.147051,1.082396,0.005254,155
1.147051,1.288178,1.215568,0.005131,170
1.288178,1.446668,1.365125,0.005913,220
1.446668,1.624658,1.533082,0.005337,223
1.624658,1.824546,1.721704,0.006308,296
1.824546,2.049028,1.933532,0.005579,294
2.049028,2.301129,2.171423,0.006471,383
2.301129,2.584247,2.438583,0.005792,385
2.584247,2.902199,2.738613,0.006323,472
2.902199,3.259269,3.075556,0.008362,701
3.259269,3.660271,3.453956,0.011982,1128
3.660271,4.110611,3.878911,0.113267,11975
4.110611,4.616357,4.356151,0.482854,57330
4.616357,5.184328,4.892107,0.490529,65407
5.184328,5.822179,5.494004,0.330248,49453
5.822179,6.538507,6.169956,0.190160,31979
6.538507,7.342968,6.929073,0.056545,10679
7.342968,8.246406,7.781587,0.010104,2143
8.246406,9.260998,8.738990,0.001343,320
9.260998,10.400419,9.814187,0.000359,96
10.400419,11.680028,11.021669,0.000023,7
11.680028,13.117074,12.377714,0.000000,0
13.117074,14.730925,13.900598,0.000000,0
14.730925,16.543336,15.610850,0.000000,0
16.543336,18.578735,17.531522,0.000000,0
18.578735,20.864559,19.688502,0.000000,0
20.864559,23.431618,22.110865,0.000000,0
23.431618,26.314513,24.831263,0.000000,0
26.314513,29.552103,27.886362,0.000000,0
29.552103,33.188029,31.317344,0.000000,0
33.188029,37.271298,35.170455,0.000000,0
37.271298,41.856950,39.497631,0.000000,0
41.856950,47.006795,44.357199,0.000000,0
47.006795,52.790248,49.814660,0.000000,0
52.790248,59.285265,55.943577,0.000000,0
59.285265,66.579392,62.826562,0.000000,0
66.579392,74.770948,70.556391,0.000000,0
74.770948,83.970348,79.237255,0.000000,0
83.970348,94.301589,88.986163,0.000000,0
94.301589,105.903929,99.934523,0.000000,0
105.903929,118.933756,112.229907,0.000000,0
118.933756,133.566700,126.038047,0.000000,0
133.566700,150.000000,141.545064,0.000000,0

